On the symmetrical Kullback-Leibler Jeffreys centroids

Due to the success of the bag-of-word modeling paradigm, clustering histograms has become an important ingredient of modern information processing. Clustering histograms can be performed using the celebrated $k$-means centroid-based algorithm. From the viewpoint of applications, it is usually required to deal with symmetric distances. In this letter, we consider the Jeffreys divergence that symmetrizes the Kullback-Leibler divergence, and investigate the computation of Jeffreys centroids. We first prove that the Jeffreys centroid can be expressed analytically using the Lambert $W$ function for positive histograms. We then show how to obtain a fast guaranteed approximation when dealing with frequency histograms. Finally, we conclude with some remarks on the $k$-means histogram clustering.

==> extraCode.txt <==
Lambda<-function(set,weight) 
{
na=normalizeHistogram(ArithmeticCenter(set,weight))
ng=normalizeHistogram(GeometricCenter(set,weight))
d=length(na)
bound=rep(0,d)
for(i in 1:d) {bound[i]=na[i]+log(ng[i])}
lmin=max(bound)-1 
lmax=0
while(lmax-lmin>1.0e-10)
{
lambda=(lmax+lmin)/2
cs=cumulativeCenterSum(na,ng,lambda);
if (cs>1)
{lmin=lambda} else {lmax=lambda}
}

lambda
}

JeffreysFrequencyCentroid<-function(set,weight) 
{
na=normalizeHistogram(ArithmeticCenter(set,weight))
ng=normalizeHistogram(GeometricCenter(set,weight))
lambda=Lambda(set,weight)
JeffreysFrequencyCenter(na,ng,lambda)
}


KullbackLeibler<-function(p,q)
{
d=length(p)
res=0
for(i in 1:d)
{res=res+p[i]*log(p[i]/q[i])+q[i]-p[i]}
res
}


lambda=Lambda(set,weight)
ct=JeffreysFrequencyCentroid(set,weight)
na=normalizeHistogram(ArithmeticCenter(set,weight))
ng=normalizeHistogram(GeometricCenter(set,weight))

# Check that $\lambda=-\KL(\tilde{c}:\tilde{g})$
lambdap=-KullbackLeibler(ct,ng)
lambda
# difference
abs(lambdap-lambda)


#### Experimental Frank.
# [1] -0.01237374696329113926696

OneIteration<-function()
{
lambda=-KullbackLeibler(c,ng)
c=JeffreysFrequencyCenter(na,ng,lambda)
}

NbIteration<-function(kk)
{
for(i in 1:kk)
{OneIteration()}
lambda
}

Lambda<-function(set,weight) 
{
na=normalizeHistogram(ArithmeticCenter(set,weight))
ng=normalizeHistogram(GeometricCenter(set,weight))
c=na
}

# Fixed point solution for the frequency centroid

Same<-function(p,q)
{
res=TRUE
d=length(p)

for(i in 1:d)
{if (p[i]!=q[i]) res=FALSE}

res
}

# Fixed point iteration
FixedPointSKL<-function(set,weight)
{
nbiter<<-0
na=normalizeHistogram(ArithmeticCenter(set,weight))
ng=normalizeHistogram(GeometricCenter(set,weight))
center=na

repeat{
lambda=-KullbackLeibler(center,ng)
nbiter<<-nbiter+1
nc=JeffreysFrequencyCenter(na,ng,lambda)

  if(Same(center,nc)==TRUE | (nbiter>100) ){
    break
  }
else
{center=nc}
}

center
}


#### comparison
lambda=FixedPointSKL(set,weight)
fpc=JeffreysFrequencyCenter(na,ng,lambda)
cc=JeffreysFrequencyCentroid(set,weight) 
cumulativeSum(cc)
cumulativeSum(fpc)



TestJeffreysFrequencyMethods<-function()
{
n<-10  # number of frequency histograms
d<-25  # number of bins
set<- array(0, dim=c(n,d))
weight<-runif(n,0,1); 
cumulw<-cumsum(weight)[n]

# Draw a random set of frequency histograms
for (i in 1:n)
{set[i,]=randomUnitHistogram(d)
weight[i]=weight[i]/cumulw;
}

J1=JeffreysFrequencyCentroid(set,weight)
J2=FixedPointSKL(set,weight)

output<<-cat(output,cumulativeSum(J1),cumulativeSum(J2),nbiter,"\n")
} 

}

